A Space-Time Discontinuous Petrov-Galerkin Finite Element Formulation for a Modified Schr\"odinger Equation for Laser Pulse Propagation in Waveguides

In this article, we propose a modified nonlinear Schr\"odinger equation for modeling pulse propagation in optical waveguides. The proposed model bifurcates into a system of elliptic and hyperbolic equations depending on waveguide parameters. The proposed model leads to a stable first-order system of equations, distinguishing itself from the canonical nonlinear Schr\"odinger equation. We have employed the space-time discontinuous Petrov-Galerkin finite element method to discretize the first-order system of equations. We present a stability analysis for both the elliptic and hyperbolic systems of equations and demonstrate the stability of the proposed model through several numerical examples on space-time meshes.

==> results/conv_p1_FOS_ellp_10p0_new_para.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,57,1,1727.5,11.049,948.66,6.003e+05
2,209,2,333.14,3.8121,182.95,1.5007e+05
3,801,4,551.1,13.584,302.65,37519
4,3137,8,5395.3,199.13,2962.9,9379.6
5,12417,16,8539.9,258.21,4689.8,2344.9


==> results/conv_p1_FOS_ellp_10p2_new_para.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,57,1,16.447,3.4985,853.82,4352.1
2,209,2,3.5547,1.6393,184.54,1088
3,801,4,5.2511,4.1714,272.61,272.01
4,3137,8,0.92405,0.7519,47.972,68.002
5,12417,16,0.40048,0.41769,20.791,17
6,49409,32,0.14589,0.13366,7.574,4.2501
7,1.9712e+05,64,0.040934,0.035754,2.1251,1.0625


==> results/conv_p1_FOS_ellp_10p3_new_para.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,57,1,3.4984,1.6188,534.87,1710.5
2,209,2,0.93651,0.26793,143.18,427.63
3,801,4,1.0211,0.67556,156.11,106.91
4,3137,8,0.25846,0.21545,39.516,26.727
5,12417,16,0.072177,0.0762,11.035,6.6818
6,49409,32,0.020715,0.021837,3.167,1.6704
7,1.9712e+05,64,0.0054629,0.0056787,0.83522,0.41761


==> results/conv_p1_FOS_ellp_10p4_new_para.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,57,1,7.539,1.1327,1199.6,1187.3
2,209,2,0.87009,0.084221,138.45,296.83
3,801,4,0.87987,0.43032,140,74.208
4,3137,8,0.24221,0.19334,38.54,18.552
5,12417,16,0.059513,0.055534,9.4695,4.638
6,49409,32,0.014651,0.014384,2.3312,1.1595
7,1.9712e+05,64,0.0036436,0.0036286,0.57975,0.28987


==> results/conv_p1_FOS_ellp_10p5_new_para.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,57,1,8.0039,1.0975,1274.1,1179.5
2,209,2,0.82608,0.077762,131.5,294.87
3,801,4,0.86256,0.42709,137.3,73.718
4,3137,8,0.23412,0.19309,37.267,18.429
5,12417,16,0.058592,0.055282,9.3268,4.6074
6,49409,32,0.014525,0.014288,2.3122,1.1518
7,1.9712e+05,64,0.003618,0.0036016,0.57592,0.28796


==> results/conv_p1_SOS2_ellp_10p4_new_para.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,57,1,7.6713,0.92939,341.35,571.41
2,209,2,2.943,1.4939,130.95,142.85
3,801,4,1.1311,0.8491,50.332,35.713
4,3137,8,0.33781,0.32573,15.032,8.9283
5,12417,16,0.095911,0.095005,4.2678,2.2321
6,49409,32,0.024813,0.024792,1.1041,0.55802
7,1.9712e+05,64,0.0062702,0.0062747,0.27901,0.1395


==> results/conv_p1_SOS2_hyp_new_para.dat <==
sqrt_n,L2_error,res,rel_L2_error,extslp
1,1.5946,1.0053,84.59,535.82
2,1.5654,1.7627,84.212,133.96
4,0.70977,0.58462,38.239,33.489
8,0.26215,0.21897,14.123,8.3722
16,0.074132,0.092753,3.9939,2.093
32,0.01914,0.028164,1.0312,0.52326
64,0.0048267,0.0074219,0.26004,0.13082
128,0.0012141,0.0018882,0.065408,0.032704


==> results/conv_p1_Sos_hyp_new_para.dat <==
sqrt_n,L2_error,res,rel_L2_error,extslp
1,0.56952,1.2231,34.352,1326.8
2,1.3651,0.31369,78.481,331.69
4,1.259,1.4198,67.606,82.923
8,0.5975,0.44126,32.202,20.731
16,0.16068,0.17567,8.6595,5.1827
32,0.04675,0.06268,2.5195,1.2957
64,0.011886,0.017804,0.64059,0.32392
128,0.0030052,0.004604,0.16196,0.08098


==> results/conv_p1_fos_hyp_new_para.dat <==
sqrt_n,L2_error,res,rel_L2_error,extslp
1,0.30604,0.36589,30.442,599.1
2,0.59612,0.052859,57.301,149.78
4,0.48613,0.49562,50.466,37.444
8,0.054711,0.083395,5.6897,9.3609
16,0.043262,0.054249,4.499,2.3402
32,0.01111,0.016413,1.1553,0.58506
64,0.002793,0.0042969,0.29045,0.14626
128,0.00070323,0.0010958,0.073132,0.036566


==> results/conv_p2_FOS_ellp_10p0_new_para.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,121,1,619.1,6.6645,339.99,8.2948e+08
2,457,2,381.76,6.5124,209.65,1.0368e+08
3,1777,4,188.7,3.2717,103.63,1.2961e+07
4,7009,8,4519.2,97.52,2481.8,1.6201e+06
5,27841,16,7.3751e+05,30420,4.0502e+05,2.0251e+05


==> results/conv_p2_FOS_ellp_10p2_new_para.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,121,1,7.277,3.0139,377.78,36037
2,457,2,15.838,2.2044,822.2,4504.6
3,1777,4,12.062,1.1014,626.22,563.08
4,7009,8,0.44016,0.39397,22.85,70.385
5,27841,16,0.036184,0.036763,1.8785,8.7981
6,1.1098e+05,32,0.0076174,0.0075389,0.39545,1.0998
7,4.4314e+05,64,0.005296,0.0053601,0.27494,0.13747


==> results/conv_p2_FOS_ellp_10p3_new_para.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,121,1,4.7793,1.3187,730.71,2610.5
2,457,2,5.1014,0.34878,779.95,326.31
3,1777,4,1.4592,0.31208,223.1,40.788
4,7009,8,0.078356,0.076688,11.98,5.0986
5,27841,16,0.0086224,0.0089575,1.3183,0.63732
6,1.1098e+05,32,0.0010233,0.0010265,0.15645,0.079665
7,4.4314e+05,64,0.00013027,0.00012872,0.019916,0.0099581


==> results/conv_p2_FOS_ellp_10p4_new_para.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,121,1,11.978,1.0802,1905.9,2502.9
2,457,2,2.6607,0.17478,423.37,312.86
3,1777,4,0.49338,0.27541,78.504,39.108
4,7009,8,0.065319,0.053681,10.393,4.8885
5,27841,16,0.007829,0.0074272,1.2457,0.61106
6,1.1098e+05,32,0.0009632,0.00095127,0.15326,0.076383
7,4.4314e+05,64,0.00012001,0.00011963,0.019096,0.0095479


==> results/conv_p2_FOS_ellp_10p5_new_para.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,121,1,622.06,1.0747,99021,2502
2,457,2,5.5329,0.17155,880.73,312.75
3,1777,4,0.45124,0.27488,71.829,39.094
4,7009,8,0.062275,0.053393,9.9131,4.8868
5,27841,16,0.0077609,0.0074073,1.2354,0.61085
6,1.1098e+05,32,0.00096097,0.00094999,0.15297,0.076356
7,4.4314e+05,64,0.00011992,0.00011951,0.019089,0.0095445


==> results/conv_p2_SOS2_ellp_10p4_new_para.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,121,1,17.416,0.73579,774.96,1360.6
2,457,2,22.01,1.3885,979.38,170.08
3,1777,4,0.51943,0.3182,23.113,21.26
4,7009,8,0.085577,0.081959,3.808,2.6575
5,27841,16,0.013892,0.013807,0.61815,0.33218
6,1.1098e+05,32,0.001843,0.0018432,0.082009,0.041523
7,4.4314e+05,64,0.00023329,0.00023328,0.010381,0.0051904


==> results/conv_p2_SOS2_hyp_new_para.dat <==
sqrt_n,L2_error,res,rel_L2_error,extslp
1,1.3862,0.10006,75.405,1461.4
2,1.3609,0.80089,73.355,182.68
4,0.28486,0.17502,15.347,22.835
8,0.064336,0.080072,3.4661,2.8543
16,0.010888,0.012039,0.58658,0.35679
32,0.0015252,0.0010529,0.082171,0.044599
64,0.00020695,0.00015883,0.01115,0.0055749


==> results/conv_p2_Sos_hyp_new_para.dat <==
sqrt_n,L2_error,res,rel_L2_error,extslp
1,1.5808,1.2093,89.003,5392.3
2,1.4942,1.592,81.924,674.04
4,0.79743,0.66527,42.829,84.255
8,0.19495,0.21862,10.506,10.532
16,0.043475,0.048984,2.343,1.3165
32,0.0055562,0.0054467,0.29944,0.16456
64,0.00076336,0.00045359,0.04114,0.02057


==> results/conv_p2_fos_hyp_new_para.dat <==
sqrt_n,L2_error,res,rel_L2_error,extslp
1,0.10005,0.25062,10.199,1571
2,0.31407,0.28618,34.593,196.38
4,0.12706,0.16201,13.215,24.548
8,0.056007,0.056104,5.8244,3.0684
16,0.0060927,0.0054152,0.63361,0.38355
32,0.00079946,0.00040044,0.08314,0.047944
64,0.00011526,0.00012703,0.011986,5.993e-03


==> results/conv_p3_FOS_ellp_10p0_new_para.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,209,1,406.45,3.7756,223.21,8.4031e+09
2,801,2,468.3,7.1628,257.17,5.2519e+08
3,3137,4,121.78,2.4234,66.878,3.2824e+07
4,12417,8,6197.7,90.237,3403.6,2.0515e+06
5,49409,16,4.6696e+05,13217,2.5644e+05,1.2822e+05


==> results/conv_p3_FOS_ellp_10p2_new_para.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,209,1,80.638,1.4694,4186.3,6.7155e+06
2,801,2,32.681,2.2598,1696.6,4.1972e+05
3,3137,4,6.5731,0.65401,341.24,26232
4,12417,8,0.42924,0.027581,22.284,1639.5
5,49409,16,0.015616,0.011938,0.81072,102.47
6,1.9712e+05,32,0.013471,0.010565,0.69933,6.4044
7,7.8746e+05,64,0.015421,0.0074392,0.80055,0.40027


==> results/conv_p3_FOS_ellp_10p3_new_para.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,209,1,24.259,0.71886,3709,5.4002e+05
2,801,2,6.9594,0.45923,1064,33751
3,3137,4,1.2665,0.14692,193.64,2109.4
4,12417,8,0.021671,0.011313,3.3133,131.84
5,49409,16,0.00092912,0.00083855,0.14205,8.24
6,1.9712e+05,32,0.00034728,9.2321e-05,0.053096,0.515
7,7.8746e+05,64,0.00042106,4.8374e-05,0.064375,0.032187


==> results/conv_p3_FOS_ellp_10p4_new_para.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,209,1,21.353,0.69574,3397.7,1888.3
2,801,2,5.8104,0.35327,924.53,118.02
3,3137,4,0.39845,0.12222,63.399,7.3762
4,12417,8,0.012465,0.010847,1.9834,0.46101
5,49409,16,0.00076538,0.0007389,0.12178,0.028813
6,1.9712e+05,32,4.7745e-05,4.7207e-05,0.007597,0.0018008
7,7.8746e+05,64,7.0735e-06,3.4431e-06,0.0011255,0.00011255


==> results/conv_p3_FOS_ellp_10p5_new_para.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,209,1,365.67,0.69501,58208,4813.2
2,801,2,50.473,0.35197,8034.4,300.83
3,3137,4,0.84374,0.12194,134.31,18.802
4,12417,8,0.017811,0.010836,2.8352,1.1751
5,49409,16,0.00075608,0.00073757,0.12036,0.073444
6,1.9712e+05,32,4.7344e-05,4.7091e-05,0.0075363,0.0045902
7,7.8746e+05,64,3.6045e-06,3.3218e-06,0.00057378,0.00028689


==> results/conv_p3_SOS2_ellp_10p4_new_para.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,209,1,16.971,0.37069,755.17,3358.6
2,801,2,12.09,0.89537,537.98,209.91
3,3137,4,0.47029,0.11906,20.926,13.12
4,12417,8,0.023013,0.021838,1.024,0.81998
5,49409,16,0.002127,0.0021,0.094648,0.051249
6,1.9712e+05,32,0.00014397,0.00014303,0.0064061,0.003203


==> results/conv_p3_SOS2_hyp_new_para.dat <==
sqrt_n,L2_error,res,rel_L2_error,extslp
1,1.4809,0.8782,79.613,3476.3
2,0.82717,0.91024,44.557,217.27
4,0.10096,0.12073,5.4392,13.579
8,0.019076,0.016838,1.0277,0.84871
16,0.0018747,0.0010695,0.101,0.053044
32,0.00012307,0.00014869,0.0066305,0.0033153


==> results/conv_p3_Sos_hyp_new_para.dat <==
sqrt_n,L2_error,res,rel_L2_error,extslp
1,1.7595,1.5334,88.932,22080
2,1.7291,0.9318,88.318,1380
4,0.38943,0.36088,21.098,86.25
8,0.097269,0.090524,5.2422,5.3906
16,0.009749,0.0073321,0.5254,0.33691
32,0.00078144,0.00053519,0.042114,0.021057


==> results/conv_p3_fos_hyp_new_para.dat <==
sqrt_n,L2_error,res,rel_L2_error,extslp
1,0.50676,0.36764,51.336,2625.3
2,0.50584,0.37539,51.627,164.08
4,0.13313,0.12237,13.844,10.255
8,0.001827,0.0034765,0.19,0.64094
16,0.0006134,0.00061461,0.063791,0.040059
32,4.815e-05,8.3523e-05,5.0073e-03,2.5037e-03


==> results/error_adaptation_beam.dat <==
sqrt_ndof,rel_L2_error,slope,L2_error,res,res_slope,itr
14.457,164.05,0,5.0958,0.0014336,0,1
28.302,3830.9,-2.3451,119,0.48165,-4.3297,2
44.283,430.53,2.4413,13.373,0.21577,0.89684,3
88.097,169.67,0.67688,5.2703,0.16908,0.17725,4
111.14,35.022,3.3948,1.0878,0.07332,1.7977,5
116.18,32.301,0.91316,1.0033,0.072137,0.18365,6
130.17,28.124,0.60867,0.87358,0.080928,-0.50542,7
146.73,24.719,0.53895,0.76783,0.091236,-0.50074,8
193.99,23.604,0.082692,0.73317,0.057448,0.82826,9
216.37,16.181,1.7292,0.5026,0.059944,-0.19475,10
221.63,1.5524,48.792,0.048222,0.0079566,42.036,11
236.61,1.2829,1.4578,0.039851,0.006139,1.9828,12
250.71,1.0848,1.4491,0.033695,0.0049417,1.8739,13
259.71,0.55158,9.5924,0.017133,0.0020939,12.178,14
287.07,0.53181,0.18218,0.016519,0.001917,0.44071,15
301.78,0.67396,-2.3695,0.020934,0.0018334,0.4457,16
314.91,0.14137,18.339,0.0043912,0.0013692,3.4285,17
360.77,0.14796,-0.16755,0.0045958,0.00087074,1.6647,18
385.32,0.14032,0.40266,0.0043585,0.00061427,2.6494,19
402.76,0.12161,1.6158,0.0037775,0.00043728,3.839,20
415.52,0.068177,9.2788,0.0021177,0.00020041,12.509,21
445.63,0.06981,-0.16919,0.0021684,0.00016425,1.4222,22
488.8,0.049315,1.8796,0.0015318,0.00013495,1.0625,23
489.96,0.052375,-12.604,0.0016269,0.00013426,1.0796,24
498.1,0.04953,1.6956,0.0015385,0.00013105,0.73329,25


==> results/error_uniform_beam.dat <==
itr,sqrt_ndof,ne,L2_error,res,rel_L2_error
1,14.457,1,5.0958,0.0014336,164.05
2,28.302,4,119,0.48165,3830.9
3,56.009,16,13.876,0.076056,446.71
4,111.43,64,5.7094,0.089903,183.81
5,222.28,256,0.32102,0.0055922,10.335
6,443.98,1024,0.011066,0.0013814,0.35625


==> results/real_FOS/conv_p1_FOS_ellp_10p0_new_para_real.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,57,1,497.38,11.049,386.28,5.7754e+05
2,209,2,279.53,3.8121,217.09,1.4439e+05
3,801,4,219.68,13.584,170.62,36097
4,3137,8,2493.1,199.13,1936.2,9024.1
5,12417,16,5809.7,258.21,4512.1,2256


==> results/real_FOS/conv_p1_FOS_ellp_10p2_new_para_real.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,57,1,4.5525,3.4985,334.24,4375.3
2,209,2,2.9082,1.6393,213.51,1093.8
3,801,4,1.9142,4.1714,140.54,273.46
4,3137,8,0.66883,0.7519,49.105,68.365
5,12417,16,0.29302,0.41769,21.513,17.091
6,49409,32,0.10432,0.13366,7.6589,4.2728
7,1.9712e+05,64,0.029099,0.035754,2.1364,1.0682


==> results/real_FOS/conv_p1_FOS_ellp_10p3_new_para_real.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,57,1,0.53329,1.6188,115.31,1712.2
2,209,2,0.74426,0.26793,160.92,428.06
3,801,4,0.57024,0.67556,123.3,107.02
4,3137,8,0.15769,0.21545,34.095,26.754
5,12417,16,0.051387,0.0762,11.111,6.6885
6,49409,32,0.014636,0.021837,3.1645,1.6721
7,1.9712e+05,64,0.0038667,0.0056787,0.83606,0.41803


==> results/real_FOS/conv_p1_FOS_ellp_10p4_new_para_real.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,57,1,0.6204,1.1327,139.61,1182.4
2,209,2,0.68909,0.084221,155.06,295.59
3,801,4,0.53969,0.43032,121.44,73.897
4,3137,8,0.14301,0.19334,32.18,18.474
5,12417,16,0.041831,0.055534,9.4129,4.6186
6,49409,32,0.010229,0.014384,2.3018,1.1546
7,1.9712e+05,64,0.0025656,0.0036286,0.57732,0.28866


==> results/real_FOS/conv_p2_FOS_ellp_10p0_new_para_real.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,121,1,331.89,6.6645,257.76,7.7869e+08
2,457,2,176.08,6.5124,136.75,9.7336e+07
3,1777,4,136.19,3.2717,105.77,1.2167e+07
4,7009,8,2987.6,97.52,2320.3,1.5209e+06
5,27841,16,4.8957e+05,30420,3.8022e+05,1.9011e+05


==> results/real_FOS/conv_p2_FOS_ellp_10p2_new_para_real.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,121,1,5.0531,3.0139,370.99,26773
2,457,2,5.5278,2.2044,405.84,3346.7
3,1777,4,1.5826,1.1014,116.19,418.33
4,7009,8,0.22042,0.39397,16.183,52.292
5,27841,16,0.026717,0.036763,1.9615,6.5365
6,1.1098e+05,32,0.0041636,0.0075389,0.30568,0.81706
7,4.4314e+05,64,0.0027822,0.0053601,0.20426,0.10213


==> results/real_FOS/conv_p2_FOS_ellp_10p3_new_para_real.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,121,1,3.5848,1.3187,775.09,2598.6
2,457,2,0.6383,0.34878,138.01,324.82
3,1777,4,0.4115,0.31208,88.974,40.603
4,7009,8,0.058024,0.076688,12.546,5.0754
5,27841,16,0.0062179,0.0089575,1.3444,0.63442
6,1.1098e+05,32,0.00073233,0.0010265,0.15834,0.079302
7,4.4314e+05,64,9.1692e-05,0.00012872,0.019826,0.0099128


==> results/real_FOS/conv_p2_FOS_ellp_10p4_new_para_real.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,121,1,10.565,1.0802,2377.3,2509.5
2,457,2,0.55709,0.17478,125.36,313.69
3,1777,4,0.37519,0.27541,84.427,39.211
4,7009,8,0.053799,0.053681,12.106,4.9014
5,27841,16,0.0056167,0.0074272,1.2639,0.61268
6,1.1098e+05,32,0.00068751,0.00095127,0.15471,0.076585
7,4.4314e+05,64,8.5085e-05,0.00011963,0.019146,0.0095731


==> results/real_FOS/conv_p3_FOS_ellp_10p0_new_para_real.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,209,1,277.52,3.7756,215.53,8.2467e+09
2,801,2,291.35,7.1628,226.27,5.1542e+08
3,3137,4,46.481,2.4234,36.099,3.2214e+07
4,12417,8,4041.3,90.237,3138.6,2.0133e+06
5,49409,16,3.2405e+05,13217,2.5167e+05,1.2583e+05


==> results/real_FOS/conv_p3_FOS_ellp_10p2_new_para_real.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,209,1,80.572,1.4694,5915.4,6.0138e+06
2,801,2,24.251,2.2598,1780.5,3.7586e+05
3,3137,4,6.4165,0.65401,471.09,23491
4,12417,8,0.14435,0.027581,10.598,1468.2
5,49409,16,0.01128,0.011938,0.82816,91.763
6,1.9712e+05,32,0.0096093,0.010565,0.70549,5.7352
7,7.8746e+05,64,0.0097646,0.0074392,0.7169,0.35845


==> results/real_FOS/conv_p3_FOS_ellp_10p3_new_para_real.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,209,1,24.243,0.71886,5241.7,5.6439e+05
2,801,2,6.6301,0.45923,1433.5,35274
3,3137,4,1.2506,0.14692,270.39,2204.7
4,12417,8,0.0083353,0.011313,1.8022,137.79
5,49409,16,0.00066242,0.00083855,0.14323,8.6119
6,1.9712e+05,32,0.00025684,9.2321e-05,0.055534,0.53824
7,7.8746e+05,64,0.00031117,4.8374e-05,0.067281,0.03364


==> results/real_FOS/conv_p3_FOS_ellp_10p4_new_para_real.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,209,1,20.947,0.69574,4713.5,9741.5
2,801,2,5.5659,0.35327,1252.5,608.84
3,3137,4,0.29853,0.12222,67.177,38.053
4,12417,8,0.0058759,0.010847,1.3222,2.3783
5,49409,16,0.00053821,0.0007389,0.12111,0.14864
6,1.9712e+05,32,3.355e-05,4.7207e-05,0.0075496,0.0092902
7,7.8746e+05,64,5.1607e-06,3.4431e-06,0.0011613,0.00058064


==> results/real_SOS/conv_p1_SOS_ellp_10p4_new_para_real.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,57,1,5.6573,0.92939,356.01,571.4
2,209,2,2.4589,1.4939,154.73,142.85
3,801,4,0.68779,0.8491,43.282,35.713
4,3137,8,0.23807,0.32573,14.981,8.9282
5,12417,16,0.067805,0.095005,4.2669,2.232
6,49409,32,0.017545,0.024792,1.1041,0.55801
7,1.9712e+05,64,0.0044337,0.0062747,0.27901,0.1395


==> results/real_SOS/conv_p2_SOS_ellp_10p4_new_para_real.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,121,1,17.099,0.73579,1076,1360.6
2,457,2,17.41,1.3885,1095.6,170.08
3,1777,4,0.43021,0.3182,27.073,21.26
4,7009,8,0.060399,0.081959,3.8008,2.6575
5,27841,16,0.0098236,0.013807,0.61819,0.33218
6,1.1098e+05,32,0.0013032,0.0018432,0.08201,0.041523
7,4.4314e+05,64,0.00016496,0.00023328,0.010381,0.0051904


==> results/real_SOS/conv_p3_SOS_ellp_10p4_new_para_real.dat <==
itr,ndof,sqrt_n,L2_error,res,rel_L2_error,extslp
1,209,1,12.34,0.37069,776.55,7099.9
2,801,2,10.9,0.89537,685.95,443.74
3,3137,4,0.36139,0.11906,22.742,27.734
4,12417,8,0.016226,0.021838,1.0211,1.7334
5,49409,16,0.0015041,0.0021,0.094649,0.10834
6,1.9712e+05,32,0.00010176,0.00014303,0.0064035,0.006771
7,7.8746e+05,64,1.345e-05,1.1159e-05,0.00084637,0.00042318

